Spatial Competition for Low-Complexity Learned Image Compression

Autoencoder-based image codecs achieve state-of-the-art compression performance but often incur high computational complexity, particularly at decoding time. This work introduces a low-complexity learned image compression framework based on spatial competition between multiple specialized neural codecs. For each image region, the encoder selects the codec that best matches the local content according to a rate-distortion cost. A mode map is transmitted as side information to indicate the per-region codec selection. At decoding time, this mode map-based selection guides reconstruction while preserving the complexity of a single codec. This design enables per-image adaptation with low decoding complexity and fast encoding. On the CLIC 2020 dataset, our method achieves up to -14.5% rate reduction compared to a single codec and reaches HEVC-level performance with a decoding complexity of 1433 MACs per pixel.

==> data/clic20-pro-valid/balle18_average.tsv <==
lmbda	psnr_db	ms_ssim_db	loss	mac_decoded_pixel	itr	time_sec	n_pixels	n_loops	n_seq	n_frames	fps	seq_name	rate_bpp	time_hour	itr_mega
1	29.04723887790526	-0.0	-1	0	0	0	91451931	0	41	0	0	zz-average	0.09937566002710094	0.0	0.0
2	30.586995111122167	-0.0	-1	0	0	0	91451931	0	41	0	0	zz-average	0.14777109516135975	0.0	0.0
3	32.202756837754364	-0.0	-1	0	0	0	91451931	0	41	0	0	zz-average	0.21607574368599933	0.0	0.0
4	33.89691683529454	-0.0	-1	0	0	0	91451931	0	41	0	0	zz-average	0.31416023357229755	0.0	0.0
5	35.35322369934621	-0.0	-1	0	0	0	91451931	0	41	0	0	zz-average	0.4426953433882466	0.0	0.0
6	37.267544314724795	-0.0	-1	0	0	0	91451931	0	41	0	0	zz-average	0.6338508040759739	0.0	0.0
7	38.769019062372	-0.0	-1	0	0	0	91451931	0	41	0	0	zz-average	0.8946468718417375	0.0	0.0
8	40.55605138601706	-0.0	-1	0	0	0	91451931	0	41	0	0	zz-average	1.2341903201367468	0.0	0.0

==> data/clic20-pro-valid/cool-chic-v4_average.tsv <==
lmbda	psnr_db	ms_ssim_db	loss	mac_decoded_pixel	itr	time_sec	n_pixels	n_loops	n_seq	n_frames	fps	seq_name	rate_bpp	time_hour	itr_mega
0.0001	40.75337892	0	-1	0	0	0	91451931	0	41	0	0	zz-average	0.974406981	0	0
0.0004	37.56152087	0	-1	0	0	0	91451931	0	41	0	0	zz-average	0.493410074	0	0
0.001	35.43563211	0	-1	0	0	0	91451931	0	41	0	0	zz-average	0.30375398	0	0
0.004	32.10720578	0	-1	0	0	0	91451931	0	41	0	0	zz-average	0.134200425	0	0
0.02	28.53770635	0	-1	0	0	0	91451931	0	41	0	0	zz-average	0.045486453	0	0


==> data/clic20-pro-valid/hm_average.tsv <==
lmbda	psnr_db	ms_ssim_db	loss	mac_decoded_pixel	itr	time_sec	n_pixels	n_loops	n_seq	n_frames	fps	seq_name	rate_bpp	time_hour	itr_mega
22	40.32209954	21.12217358	-1	0	0	0	91451931	0	41	0	0	zz-average	1.138666389	0	0
23	39.73454362	20.58531764	-1	0	0	0	91451931	0	41	0	0	zz-average	1.01179869	0	0
24	39.17045792	20.07060032	-1	0	0	0	91451931	0	41	0	0	zz-average	0.902388731	0	0
25	38.5679329	19.51864482	-1	0	0	0	91451931	0	41	0	0	zz-average	0.801226515	0	0
26	37.98440116	19.00469401	-1	0	0	0	91451931	0	41	0	0	zz-average	0.708245559	0	0
27	37.43215953	18.52837765	-1	0	0	0	91451931	0	41	0	0	zz-average	0.628960279	0	0
28	36.87612102	18.04480645	-1	0	0	0	91451931	0	41	0	0	zz-average	0.558171965	0	0
29	36.30614361	17.55191329	-1	0	0	0	91451931	0	41	0	0	zz-average	0.49360095	0	0
30	35.77133099	17.0967636	-1	0	0	0	91451931	0	41	0	0	zz-average	0.438582232	0	0
31	35.21445229	16.64110716	-1	0	0	0	91451931	0	41	0	0	zz-average	0.386277595	0	0
32	34.65074539	16.18671519	-1	0	0	0	91451931	0	41	0	0	zz-average	0.339081654	0	0
33	34.09671827	15.73055369	-1	0	0	0	91451931	0	41	0	0	zz-average	0.298175705	0	0
34	33.55082167	15.28654555	-1	0	0	0	91451931	0	41	0	0	zz-average	0.261484954	0	0
35	32.99200026	14.82948893	-1	0	0	0	91451931	0	41	0	0	zz-average	0.227935264	0	0
36	32.45727178	14.37196879	-1	0	0	0	91451931	0	41	0	0	zz-average	0.199211452	0	0
37	31.91276469	13.90659733	-1	0	0	0	91451931	0	41	0	0	zz-average	0.172426233	0	0
38	31.34892225	13.38446812	-1	0	0	0	91451931	0	41	0	0	zz-average	0.14815451	0	0
39	30.82449631	12.93417229	-1	0	0	0	91451931	0	41	0	0	zz-average	0.12746727	0	0
40	30.29877174	12.46260312	-1	0	0	0	91451931	0	41	0	0	zz-average	0.109017709	0	0
41	29.76929643	11.98989333	-1	0	0	0	91451931	0	41	0	0	zz-average	0.092821572	0	0
42	29.27069555	11.52805318	-1	0	0	0	91451931	0	41	0	0	zz-average	0.079053377	0	0
43	28.77951214	11.06197504	-1	0	0	0	91451931	0	41	0	0	zz-average	0.06690728	0	0
44	28.29890374	10.62642607	-1	0	0	0	91451931	0	41	0	0	zz-average	0.056564098	0	0
45	27.84068056	10.18357826	-1	0	0	0	91451931	0	41	0	0	zz-average	0.047988139	0	0
46	27.38499598	9.779726933	-1	0	0	0	91451931	0	41	0	0	zz-average	0.040593566	0	0
47	26.94734624	9.381990506	-1	0	0	0	91451931	0	41	0	0	zz-average	0.034341801	0	0
48	26.53289714	9.001826241	-1	0	0	0	91451931	0	41	0	0	zz-average	0.029263286	0	0
49	26.10319061	8.610005524	-1	0	0	0	91451931	0	41	0	0	zz-average	0.02478653	0	0
50	25.68345814	8.252750068	-1	0	0	0	91451931	0	41	0	0	zz-average	0.020939175	0	0
51	25.27034512	7.896988936	-1	0	0	0	91451931	0	41	0	0	zz-average	0.017740992	0	0


==> data/clic20-pro-valid/ours-m1-average.tsv <==
lmbda	rate_bpp	psnr_db	ms_ssim_db
0.01	0.087336211	28.50609905	10.96599335
0.004	0.168698121	30.83910612	12.67788212
0.001	0.388255471	34.51737784	15.74649327
0.0004	0.622264427	36.70118113	17.38733018
0.0002	0.93357147	38.52303299	19.0912091
0.0001	1.24853441	40.24772795	20.72941974


==> data/clic20-pro-valid/ours-m8-average.tsv <==
lmbda	psnr_db	ms_ssim_db	loss	mac_decoded_pixel	itr	time_sec	n_pixels	n_loops	n_seq	n_frames	fps	seq_name	rate_bpp	time_hour	itr_mega
0.0001	40.57945322	21.2433548	0.00020372	0	0	0	91451931	0	41	0	0	zz-average	1.16210619	0	0
0.0002	38.77447412	19.59755898	0.000297764	0	0	0	91451931	0	41	0	0	zz-average	0.825805682	0	0
0.0004	36.99383949	17.99724197	0.000430818	0	0	0	91451931	0	41	0	0	zz-average	0.577520393	0	0
0.001	34.6863435	16.0647316	0.000694765	0	0	0	91451931	0	41	0	0	zz-average	0.354853975	0	0
0.004	31.22635591	13.18048382	0.001362566	0	0	0	91451931	0	41	0	0	zz-average	0.152144434	0	0
0.01	29.16708913	11.34908676	0.002031452	0	0	0	91451931	0	41	0	0	zz-average	0.082004201	0	0


==> data/clic20-pro-valid/vtm_average.tsv <==
lmbda	psnr_db	ms_ssim_db	loss	mac_decoded_pixel	itr	time_sec	n_pixels	n_loops	n_seq	n_frames	fps	seq_name	rate_bpp	time_hour	itr_mega
22	41.03453579	21.90749978	-1	0	0	0	91451931	0	41	0	0	zz-average	1.040481037	0	0
23	40.38248788	21.29340227	-1	0	0	0	91451931	0	41	0	0	zz-average	0.917492535	0	0
24	39.78585911	20.73762283	-1	0	0	0	91451931	0	41	0	0	zz-average	0.814586452	0	0
25	39.19154842	20.19535183	-1	0	0	0	91451931	0	41	0	0	zz-average	0.721353473	0	0
26	38.63709122	19.69708887	-1	0	0	0	91451931	0	41	0	0	zz-average	0.641131656	0	0
27	38.06737203	19.18430957	-1	0	0	0	91451931	0	41	0	0	zz-average	0.56796395	0	0
28	37.50537502	18.68889207	-1	0	0	0	91451931	0	41	0	0	zz-average	0.502552625	0	0
29	36.96235244	18.20749424	-1	0	0	0	91451931	0	41	0	0	zz-average	0.44557397	0	0
30	36.40821174	17.71530495	-1	0	0	0	91451931	0	41	0	0	zz-average	0.393323133	0	0
31	35.85323791	17.23301844	-1	0	0	0	91451931	0	41	0	0	zz-average	0.34608319	0	0
32	35.32057527	16.79221684	-1	0	0	0	91451931	0	41	0	0	zz-average	0.305468192	0	0
33	34.77307618	16.34605224	-1	0	0	0	91451931	0	41	0	0	zz-average	0.268243565	0	0
34	34.22331573	15.88366051	-1	0	0	0	91451931	0	41	0	0	zz-average	0.234761582	0	0
35	33.69148962	15.43080605	-1	0	0	0	91451931	0	41	0	0	zz-average	0.205594347	0	0
36	33.1487112	14.96558817	-1	0	0	0	91451931	0	41	0	0	zz-average	0.179049166	0	0
37	32.55687725	14.4802075	-1	0	0	0	91451931	0	41	0	0	zz-average	0.154839377	0	0
38	32.02196477	14.00509035	-1	0	0	0	91451931	0	41	0	0	zz-average	0.133993015	0	0
39	31.48472138	13.52561141	-1	0	0	0	91451931	0	41	0	0	zz-average	0.115343218	0	0
40	30.95626637	13.04639152	-1	0	0	0	91451931	0	41	0	0	zz-average	0.098897507	0	0
41	30.44018636	12.57933942	-1	0	0	0	91451931	0	41	0	0	zz-average	0.084741436	0	0
42	29.92620252	12.10832347	-1	0	0	0	91451931	0	41	0	0	zz-average	0.072169848	0	0
43	29.41390102	11.63499177	-1	0	0	0	91451931	0	41	0	0	zz-average	0.061177494	0	0
44	28.92689389	11.18002512	-1	0	0	0	91451931	0	41	0	0	zz-average	0.051954813	0	0
45	28.45125873	10.72716153	-1	0	0	0	91451931	0	41	0	0	zz-average	0.043995134	0	0
46	27.98036958	10.29250176	-1	0	0	0	91451931	0	41	0	0	zz-average	0.037171615	0	0
47	27.52604424	9.884227732	-1	0	0	0	91451931	0	41	0	0	zz-average	0.031480582	0	0
48	27.08288871	9.48018645	-1	0	0	0	91451931	0	41	0	0	zz-average	0.026556552	0	0
49	26.65125534	9.087258753	-1	0	0	0	91451931	0	41	0	0	zz-average	0.02248403	0	0
50	26.22770086	8.727493824	-1	0	0	0	91451931	0	41	0	0	zz-average	0.01902289	0	0
51	25.7979646	8.356486132	-1	0	0	0	91451931	0	41	0	0	zz-average	0.016052324	0	0


==> data/complexity/coolchic.tsv <==
itr k_enc   k_dec   bdrate
400 1716000 1433	106.57
500	2145000 1433	78.55
600	2574000 1433	63.11
800	3432000 1433	58.46
1000	4290000 1433	32.24
1500	6435000 1433	20.13
2000	8580000 1433	10.61
3000	12870000 1433	2.06
4000	17160000 1433	-3.27
15000   64350000 1433    -16.90
104000  4.50E+08 1433    -23.31




==> data/complexity/evc-ls.tsv <==
k_enc   k_dec   bdrate
271735   63573   -15.1

==> data/complexity/no-cool-chic.tsv <==
k_enc   k_dec   bdrate
162000   2300   17



==> data/complexity/ours.tsv <==
m   k_enc   k_dec   bdrate
$M=1$   17690   1433   20.38
$M=2$   56661   1433   9.78
$M=4$   94907   1433   5.89
$M=8$   171399  1433  2.57


==> data/complexity/scale-hyperprior.tsv <==
k_enc   k_dec   bdrate
55750   55750   12.84

==> data/complexity/shallow-ntc.tsv <==
k_enc   k_dec   bdrate
262150   20520   18.638
